Large Language Model Driven Recommendation

While previous chapters focused on recommendation systems (RSs) based on standardized, non-verbal user feedback such as purchases, views, and clicks -- the advent of LLMs has unlocked the use of natural language (NL) interactions for recommendation. This chapter discusses how LLMs' abilities for general NL reasoning present novel opportunities to build highly personalized RSs -- which can effectively connect nuanced and diverse user preferences to items, potentially via interactive dialogues. To begin this discussion, we first present a taxonomy of the key data sources for language-driven recommendation, covering item descriptions, user-system interactions, and user profiles. We then proceed to fundamental techniques for LLM recommendation, reviewing the use of encoder-only and autoregressive LLM recommendation in both tuned and untuned settings. Afterwards, we move to multi-module recommendation architectures in which LLMs interact with components such as retrievers and RSs in multi-stage pipelines. This brings us to architectures for conversational recommender systems (CRSs), in which LLMs facilitate multi-turn dialogues where each turn presents an opportunity not only to make recommendations, but also to engage with the user in interactive preference elicitation, critiquing, and question-answering.

==> README.txt <==
PRE-REQUISITIES
You will need a working LaTeX installation. We recomend using pdflatex 
to process the files. You will also need biber installed. This is distributed 
as part of the latest versions of LiveTex and MikTex. If you have
problems please let us know.

THE DISTRIBUTION AND INSTALLATION
The distribution contains 2 folders: nowfnt and nowfnttexmf. 

If your LaTeX installation uses a localtexmf folder
you can copy the nowfnttexmf folder to the localtexmf
folder and make it known to your TeX installation. 
You can now proceed to use the class file as normal.

Alternatively, copy all the files in the folder nowfnt into
your working folder. You will also need to copy the file
<jrnl-code>-journaldata.tex from the folder nowfnt\journaldata
into your working folder.

<jrnl-code> is the 3-letter code of the journal which will be supplied by
your publisher. This code should also be used as an option to the \documentclass
in your dcoument.

For example:
\documentclass[OPT,biber]{nowfnt}

DOCUMENTATION
Basic documentation and a sample .tex file are in the folder:
nowfnt\SampleArticle. Read the FnTarticle.pdf
before starting to write.

QUESTIONS
Contact Anahita Gupta (anahita.gupta@nowpublishers.com) or
Mike Casey (mike.casey@nowpublishers.com).

